Multi-Task Attentive Residual Networks for Argument Mining

We explore the use of residual networks and neural attention for multiple argument mining tasks. We propose a residual architecture that exploits attention, multi-task learning, and makes use of ensemble, without any assumption on document or argument structure. We present an extensive experimental evaluation on five different corpora of user-generated comments, scientific publications, and persuasive essays. Our results show that our approach is a strong competitor against state-of-the-art architectures with a higher computational footprint or corpus-specific design, representing an interesting compromise between generality, performance accuracy and reduced model size.

==> ARXIV VERSION/cover_letter.txt <==
Dear Editor-in-Chief,

we hereby submit to the IEEE Transactions on Neural Networks and 
Learning Systems our paper entitled "Multi-Task Attentive Residual 
Networks for Argument Mining".

In this paper, we present a neural architecture based on residual 
networks, neural attention, multi-task learning, and ensemble learning, 
to jointly address the tasks of detecting arguments and their relations. 
Argument mining is an emerging area that is drawing much attention in 
the natural language processing and computational linguistics communities.

This study builds upon our previous work, which was presented at the 5th 
workshop on Argument Mining in Brussels, in 2018. The manuscript 
largely extends such preliminary work, by introducing neural attention 
within our model, by exploiting ensemble learning, and (above all) by 
presenting an extensive experimental evaluation across four different 
argument mining corpora, widely used in the literature.

The submission also includes supplementary material which contains 
additional details on the experimental evaluation.
The source code needed to reproduce our experiments has been made 
publicly available.

Thank you for considering our paper.

Best regards,

Andrea Galassi
-- on behalf of my co-authors


==> cover_letter.txt <==
Dear Editor-in-Chief,

we hereby submit to the IEEE Transactions on Neural Networks and 
Learning Systems our paper entitled "Multi-Task Attentive Residual 
Networks for Argument Mining".

In this paper, we present a neural architecture based on residual 
networks, neural attention, multi-task learning, and ensemble learning, 
to jointly address the tasks of detecting arguments and their relations. 
Argument mining is an emerging area that is drawing much attention in 
the natural language processing and computational linguistics communities.

This study builds upon our previous work, which was presented at the 5th 
workshop on Argument Mining in Brussels, in 2018. The manuscript 
largely extends such preliminary work, by introducing neural attention 
within our model, by exploiting ensemble learning, and (above all) by 
presenting an extensive experimental evaluation across four different 
argument mining corpora, widely used in the literature.

The submission also includes supplementary material which contains 
additional details on the experimental evaluation.
The source code needed to reproduce our experiments has been made 
publicly available.

Thank you for considering our paper.

Best regards,

Andrea Galassi
-- on behalf of my co-authors

